Global Decay Chain Vertex Fitting at B-Factories

We present a particle vertex fitting method designed for B factories. The presented method uses a Kalman Filter to solve a least squares estimate to globally fit decay chains, as opposed to traditional methods that fit each vertex at a time. It allows for the extraction of particle momenta, energies, vertex positions and flight lengths, as well as the uncertainty estimates of these quantities. Furthermore, it allows for the precise extraction of vertex parameters in complex decay chains containing neutral final state particles, such as ${\gamma}$ or $K^0_L$ , which cannot properly be tracked due to limited spatial resolution of longitudinally segmented single-layer crystal calorimeters like the Belle II ECL. The presented technique can be used to suppress combinatorial background and improve resolutions on measured parameters. We present studies using Monte Carlo simulations of collisions in the Belle II experiment, where modes with neutrals are crucial to the physics analysis program.

==> tikz/jpsi.tikz <==
\tdplotsetmaincoords{0}{0} % defines the rotation of the system
\begin{tikzpicture}[scale=1,tdplot_main_coords]
 	\coordinate (O) at (0,0,0);
 	%\draw[very thin, color=gray!40, dashed] (0,0) grid (5,5);   % mesh

	\draw[dashed,thick,blue,->] (2.5,0)--(2.5,2) node[midway, anchor=north west]{$J/\Psi$};
	\tdplotdefinepoints(5,1,0)(2.5,1,0)(5,3.5,0);
	\tdplotdrawpolytopearc[thick,color=red,->]{2.7}{anchor=north west,color=red}{$\mu^+$};
	\tdplotdefinepoints(0,1,0)(2.5,1,0)(0,3.5,0);
	\tdplotdrawpolytopearc[thick,color=red,->]{2.7}{anchor=north east,color=red}{${\mu}^-$};
				
	\draw[color=black] (2.5,0) node[anchor=north east]{$B^0$ decay vertex};
	\draw (2.5,0) node[circle, draw] {};
				
	\draw[color=black] (2.5,2) node[anchor=north east]{$J/\Psi$ decay vertex};
	\draw (2.5,2) node[circle, draw] {};
				
\end{tikzpicture}

==> tikz/jpsi_pi0pi0.tikz <==
\tdplotsetmaincoords{0}{46} % defines the rotation of the system
\begin{tikzpicture}[scale=1,tdplot_main_coords]
	\coordinate (O) at (0,0,0);
	%\draw[very thin, color=gray!40, dashed] (0,0) grid (9,7);   % mesh
	
	\draw[dashed, thick,blue,->] (3,0)--(3,1) node[midway, anchor=north west]{$B^0$};
	\draw[dashed,thick,blue,->] (3,1)--(3,1) node[midway, anchor=east]{$J/\Psi$};
	\draw[dashed,thick,blue,->] (3,1)--(4,3) node[midway, anchor=north ]{$K^0_{\rm{S}}$};
	
	\tdplotdefinepoints(2.4,-2.4,0)(4,0,0)(-2,3,0);
	\tdplotdrawpolytopearc[thick,color=red,->]{3.5}{anchor=south west,color=red}{${\mu}^-$};

	\tdplotdefinepoints(6.4,1.4,0)(4,0,0)(1,6,0);
	\tdplotdrawpolytopearc[thick,color=red,->]{3.5}{anchor=south ,color=red}{$\mu^+$};

	\draw[dashed,thick,black,->] (4,3)--(3.5,6) node[midway, anchor=south east]{$\gamma$};
	\draw[dashed,thick,black,->] (4,3)--(4.5,6) node[midway, anchor=north west]{$\gamma$};
	
	\draw[dashed,thick,black,->] (4,3)--(6,6) node[midway, anchor=north east]{$\gamma$};
	\draw[dashed,thick,black,->] (4,3)--(7.5,3.75) node[midway, anchor=north east]{$\gamma$};
	
	\draw[color=black] (3,0,0) node[anchor=north east]{Interaction point};
	\draw (3,0,0) node[circle, draw] {};
	\draw (3,1,0) node[circle, draw] {};

	\draw (4,3,0) node[circle, draw] {};
	\draw (4,3,0) node[ anchor=south east] { $\pi^0$};
		\draw (4,3,0) node[ anchor=north east] { $\pi^0$};

\end{tikzpicture}

==> tikz/jpsi_pipi.tikz <==
\tdplotsetmaincoords{0}{45} % defines the rotation of the system
\begin{tikzpicture}[scale=1,tdplot_main_coords]
	\coordinate (O) at (0,0,0);
	%\draw[very thin, color=gray!40, dashed] (0,0) grid (9,7);   % mesh
	
	\draw[dashed, thick,blue,->] (3,0)--(3,1) node[midway, anchor=north west]{$B^0$};
	\draw[dashed,thick,blue,->] (3,1)--(3,1)  node[midway, anchor=east]{$J/\Psi$};
	\draw[dashed,thick,blue,->] (3,1)--(4.9,3.4) node[midway, anchor=north west]{$K^0_{\rm{S}}$};
	
	\tdplotdefinepoints(2.4,-2.4,0)(4,0,0)(-2,3,0);
	\tdplotdrawpolytopearc[thick,color=red,->]{3.5}{anchor=south west ,color=red}{${\mu}^-$};
	
	\tdplotdefinepoints(6.4,1.4,0)(4,0,0)(1,6,0);
	\tdplotdrawpolytopearc[thick,color=red,->]{3.5}{anchor=south ,color=red}{$\mu^+$};
	
 	\tdplotdefinepoints(3,3.5,0)(4,3,0)(1.5,4.5,0);
	\tdplotdrawpolytopearc[thick,color=red,->]{1.95}{anchor=south west,color=red}{${\pi}^-$};
	
	\tdplotdefinepoints(5,1.5,0)(4,3,0)(6.5,1.5,0);
	\tdplotdrawpolytopearc[thick,color=red,->]{1.95}{anchor=south west,color=red}{$\pi^+$};
	
	\draw[color=black] (3,0,0) node[anchor=north east]{IP};
	\draw (3,0,0) node[circle, draw] {};
	\draw (3,1) node[circle, draw] {};
	%\draw (2.6,3.4) node[circle, draw] {};
	\draw (4.9,3.4)  node[circle, draw] {};
	
\end{tikzpicture}

==> tikz/perigee.tikz <==
%synatax: \tdplotsetdisplay{\theta_d}{\phi_d}
\tdplotsetmaincoords{83}{118}% defines the rotation of the system

%coordinate transformation provided by 3dplot
\begin{tikzpicture}[scale=5,tdplot_main_coords]

%set up some coordinates 
%-----------------------
\coordinate (O) at (0,0,0);

%determine a coordinate (P) using (r,\theta,\phi) coordinates.  This command
%also determines (Pxy), (Pxz), and (Pyz): the xy-, xz-, and yz-projections
%of the point (P).
%syntax: \tdplotsetcoord{Coordinate name without parentheses}{r}{\theta}{\phi}
\tdplotsetcoord{P}{0.42}{45}{0}

%draw figure contents
%--------------------

%draw the main coordinate system axes
\draw[thick,->] (0,0,0) -- (-0.8,0,0) node[anchor=west,font=\small]{$+x$};
\draw[thick,->] (0,0,0) -- (1.1,0,0) node[anchor=east]{$-x$};
\draw[thick,->] (0,0,0) -- (0,0.8,0) node[anchor=west]{$+z$};
\draw[thick,->] (0,0,0) -- (0,0,0.6) node[anchor=south]{$+y$};
\draw[thick,->] (0,0,0) -- (0,0,-0.5) node[anchor=north]{$-y$};


%draw a vector from origin to point (P) 
\draw[very thick,-stealth,color=red] (O) -- (P) node[midway, anchor=north east]{$d_{0}$};
\draw[very thick,-stealth,color=purple] (P) -- ($ (P) + (-.25,0,.25) $) node[midway, anchor=south east]{$\bm{p}_{\mathrm{t}}$};%left side
\draw[dotted,color=purple] (P) -- ($ (P) + (-.4,0,0) $);


\draw[very thick,-stealth,color=purple] ($ (P) + (0,0.4,0) $)  -- ($ (P) + (-.25,0.42,.25) $) node[ anchor=south east]{$\bm{p}_{\mathrm{t}}$};% pt on the right hand side
											% 
\tdplotdefinepoints({cos(45)*0.7 - 0.2},0.4,{sin(45)*0.7 - 0.2})(0,0.55,0.8)(0,0.76,0.8) ;
\tdplotdrawpolytopearc[color=red,->]{.25}{anchor=south,color=red}{$\lambda$}

\tdplotdefinepoints(0.2, 0, 0.3)(0, 0, 0.3)(0, 0, 0.6);
\tdplotdrawpolytopearc[color=red,->]{.25}{anchor=west,color=red}{$\phi_0$}

\tdplotdefinepoints(0,0,0)(-0.3,0,0)(0.25,0,0.3);
\tdplotdrawpolytopearc[color=red,->]{.2}{anchor=west,color=red}{$\phi$}

\draw[dotted, color=red] (P) -- ({cos(45)*0.7 - 0.2},{0.4},{sin(45)*0.7 - 0.2});
\draw[dotted, color=red] ({cos(45)*0.7 - 0.2},{0.4},{sin(45)*0.7 - 0.2}) -- ({0},{0.4},{0});
\draw[very thick,-stealth,color=red] (O) -- (0,0.4,0) node[midway, anchor=north]{$z_{0}$};

%draw the angle \phi, and label it
%syntax: \tdplotdrawarc[coordinate frame, draw options]{center point}{r}{angle}{label options}{label}
%\tdplotdrawarc{(O)}{0.2}{0}{\phivec}{anchor=north}{$\phi$}

\draw[ultra thick,->,color=blue] (0.5,0.2,-0.2) node[anchor=north]{}
\foreach \z in {0,0.01,...,0.4}
{ -- ({cos(\z*220)*0.7 - 0.2},{\z+0.2},{sin(\z*220)*0.7 - 0.2})
};
\draw[dashed,->] (0.5,0,-0.2)
\foreach \z in {0,0.01,...,0.4}
{ -- ({cos(\z*220)*0.70 - 0.2},{0},{sin(\z*220)*0.7 - 0.2})
}; 

\draw[dashed,->] (0,0.2,-0.2) -- (0,0.6,{sin(0.4*220)*0.7 - 0.2});
\draw[dotted] (0.5,0.2,-0.2) -- (0,0.2,-0.2);

\draw[dotted] (0.5,0,-0.2) -- (0.5,0.2,-0.2);
\draw[dotted] ({cos(0.4*220)*0.7 - 0.2},{0},{sin(0.4*220)*0.7 - 0.2}) -- ({cos(0.4*220)*0.7 - 0.2},{0.6},{sin(0.4*220)*0.7 - 0.2});

%\draw[color=red] (0,0,0) circle [radius=.35pt];
\draw[color=red] ({cos(45)*0.7 - 0.2},{0.4},{sin(45)*0.7 - 0.2}) circle [radius=.35pt];

\draw[color=black] (0,0,0) node[anchor=north east]{$O$};
\draw[very thick,-stealth,color=purple] ($ (P) + (0,0.4,0) $) -- ($ (P) + (-.25,0.55,.25) $) node[ anchor=south east]{$\bm{p}$};
\draw[color=red] ({cos(45)*0.7 - 0.2},{0.4},{sin(45)*0.7 - 0.2}) node[anchor=south east]{$\rm{P}$};

\draw[color=blue] ({cos(45)*0.7 - 0.2},{0.45},{sin(45)*0.7 - 0.2}) node[anchor=north west]{$\rm{\bm{Helix}}$};

\draw[color=red] (P) circle [radius=.35pt];
\draw[color=red] (P) node[anchor=south east]{$(p_{x0}, p_{y0})$};

\end{tikzpicture}

